Physical properties of the gamma-ray binary LS 5039 through low and high frequency radio observations

We have studied in detail the 0.15-15 GHz radio spectrum of the gamma-ray binary LS 5039 to look for a possible turnover and absorption mechanisms at low frequencies, and to constrain the physical properties of its emission. We have analysed two archival VLA monitorings, all the available archival GMRT data and a coordinated quasi-simultaneous observational campaign conducted in 2013 with GMRT and WSRT. The data show that the radio emission of LS 5039 is persistent on day, week and year timescales, with a variability $\lesssim 25~\%$ at all frequencies, and no signature of orbital modulation. The obtained spectra reveal a power-law shape with a curvature below 5 GHz and a turnover at $\sim0.5$ GHz, which can be reproduced by a one-zone model with synchrotron self-absorption plus Razin effect. We obtain a coherent picture for a size of the emitting region of $\sim0.85~\mathrm{mas}$, setting a magnetic field of $B\sim20~\mathrm{mG}$, an electron density of $n_{\rm e}\sim4\times10^5~{\rm cm^{-3}}$ and a mass-loss rate of $\dot M\sim5\times10^{-8}~{\rm M_{\odot} yr^{-1}}$. These values imply a significant mixing of the stellar wind with the relativistic plasma outflow from the compact companion. At particular epochs the Razin effect is negligible, implying changes in the injection and the electron density or magnetic field. The Razin effect is reported for first time in a gamma-ray binary, giving further support to the young non-accreting pulsar scenario.

==> tables/summary-obs.txt <==
facility & config, prop. code, cal. date, MJD, freq., beam

Facility & Code    & Date    & MJD     & $\nu/\ & \mathrm{GHz}$    & beam\\
\hline
VLA-D   
VLA-A
VLA-A
VLA-A


